Point to the Hidden: Exposing Speech Audio Splicing via Signal Pointer Nets

Verifying the integrity of voice recording evidence for criminal investigations is an integral part of an audio forensic analyst's work. Here, one focus is on detecting deletion or insertion operations, so called audio splicing. While this is a rather easy approach to alter spoken statements, careful editing can yield quite convincing results. For difficult cases or big amounts of data, automated tools can support in detecting potential editing locations. To this end, several analytical and deep learning methods have been proposed by now. Still, few address unconstrained splicing scenarios as expected in practice. With SigPointer, we propose a pointer network framework for continuous input that uncovers splice locations naturally and more efficiently than existing works. Extensive experiments on forensically challenging data like strongly compressed and noisy signals quantify the benefit of the pointer mechanism with performance increases between about 6 to 10 percentage points.

==> svg-inkscape/architecture4-new_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'architecture4-new_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{389.625bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47818479)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{architecture4-new_svg-tex.pdf}}%
    \put(0.2107796,0.2413821){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Self Attention\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{architecture4-new_svg-tex.pdf}}%
    \put(0.2107796,0.29335515){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Add \& Norm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{architecture4-new_svg-tex.pdf}}%
    \put(0.2107796,0.36072762){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}FC\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{architecture4-new_svg-tex.pdf}}%
    \put(0.53801732,0.26833109){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Masked Attention\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{architecture4-new_svg-tex.pdf}}%
    \put(0.53801732,0.32222907){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Add \& Norm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{architecture4-new_svg-tex.pdf}}%
    \put(0.53801733,0.39537632){\color[rgb]{1,1,1}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Cross Attention\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{architecture4-new_svg-tex.pdf}}%
    \put(0.53801732,0.44734937){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Add \& Norm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{architecture4-new_svg-tex.pdf}}%
    \put(0.44947064,0.0200154){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\langle sos \rangle$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{architecture4-new_svg-tex.pdf}}%
    \put(0.85274302,0.39633879){\color[rgb]{1,1,1}\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Softmax\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{architecture4-new_svg-tex.pdf}}%
    \put(0.2107796,0.40885082){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Add \& Norm\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{architecture4-new_svg-tex.pdf}}%
    \put(0.05678537,0.32222907){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}N$\times$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{architecture4-new_svg-tex.pdf}}%
    \put(0.71318576,0.32222907){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}N$\times$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{architecture4-new_svg-tex.pdf}}%
    \put(0.08950914,0.26640616){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}encoder\end{tabular}}}}}%
     \put(0.3678537,0.14640616){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}pos. \\encoding\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{architecture4-new_svg-tex.pdf}}%
    \put(0.39653513,0.27121848){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}decoder\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{architecture4-new_svg-tex.pdf}}%
    \put(0.44947064,0.14128585){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{z}_0$\end{tabular}}}}%
    \put(0.50721848,0.15091049){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{z}_1$\end{tabular}}}}%
    \put(0.56496631,0.16053513){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{z}_2$\end{tabular}}}}%
    \put(0.62271415,0.17015977){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{z}_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{architecture4-new_svg-tex.pdf}}%
    \put(0.81135707,0.20480847){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\fontsize{6}{8}\selectfont\phantom{--}0\phantom{--}1\phantom{--}2\phantom{--}3\phantom{--}4\phantom{--}5\phantom{--}6\phantom{--}7\phantom{--}8}\end{tabular}}}}%
    \put(0.84215592,0.28950529){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{\hat{p}}_t$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{architecture4-new_svg-tex.pdf}}%
    \put(0.9518768,0.07198845){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\langle eos \rangle$\end{tabular}}}}%
    \put(0.89990375,0.10086237){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{y}_2$\end{tabular}}}}%
    \put(0.8614052,0.1239615){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{y}_1$\end{tabular}}}}%
    \put(0.82290664,0.14706064){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{y}_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{architecture4-new_svg-tex.pdf}}%
    \put(0.73628489,0.37035226){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}{\fontsize{4}{2}\selectfont\phantom{--}0 1 2 3 4 5 6 7 8}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{architecture4-new_svg-tex.pdf}}%
    \put(0.90952839,0.16246006){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$t$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{architecture4-new_svg-tex.pdf}}%
    \put(0.29932628,0.4627488){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{H}$\end{tabular}}}}%
    \put(0.76515881,0.34917806){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{A}_t$\end{tabular}}}}%
    \put(0.21270453,0.00461598){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\mathbf{S}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{architecture4-new_svg-tex.pdf}}%
    \put(0.92107796,0.02094033){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\operatorname{pos}(\hat{y}_t)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{architecture4-new_svg-tex.pdf}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{architecture4-new_svg-tex.pdf}}%
    \put(0.10298364,0.00461598){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\langle eos \rangle$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/compr_bin1_new_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'compr_bin1_new_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{260.89004208bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78548002)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{compr_bin1_new_svg-tex.pdf}}%
    \put(0.14641083,0.08972347){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 1\end{tabular}}}}%
    \put(0.35350324,0.08972347){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 2\end{tabular}}}}%
    \put(0.56059565,0.08972347){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 3\end{tabular}}}}%
    \put(0.76768806,0.08972347){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 4\end{tabular}}}}%
    \put(0.97488912,0.08972347){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 5\end{tabular}}}}%
    \put(0.07763355,0.13829131){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.0\end{tabular}}}}%
    \put(0.07763355,0.21586947){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.1\end{tabular}}}}%
    \put(0.07763355,0.29344764){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.2\end{tabular}}}}%
    \put(0.07763355,0.3710258){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.3\end{tabular}}}}%
    \put(0.07763355,0.44849531){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.4\end{tabular}}}}%
    \put(0.07763355,0.52607348){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.5\end{tabular}}}}%
    \put(0.07763355,0.60365164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.6\end{tabular}}}}%
    \put(0.07763355,0.6812298){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.7\end{tabular}}}}%
    \put(0.07763355,0.75869931){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.8\end{tabular}}}}%
    \put(0.28907208,0.00953763){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\LARGE No. of compression runs\end{tabular}}}}%
    \put(0.03330317,0.28051794){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\LARGE $J$ \quad $\operatorname{Bin}=1$\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/compr_bin4_new_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'compr_bin4_new_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{260.89004208bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78548002)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{compr_bin4_new_svg-tex.pdf}}%
  \put(0.14641083,0.08972347){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 1\end{tabular}}}}%
\put(0.35350324,0.08972347){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 2\end{tabular}}}}%
\put(0.56059565,0.08972347){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 3\end{tabular}}}}%
\put(0.76768806,0.08972347){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 4\end{tabular}}}}%
\put(0.97488912,0.08972347){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 5\end{tabular}}}}%
\put(0.07763355,0.13829131){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.0\end{tabular}}}}%
\put(0.07763355,0.21586947){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.1\end{tabular}}}}%
\put(0.07763355,0.29344764){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.2\end{tabular}}}}%
\put(0.07763355,0.3710258){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.3\end{tabular}}}}%
\put(0.07763355,0.44849531){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.4\end{tabular}}}}%
\put(0.07763355,0.52607348){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.5\end{tabular}}}}%
\put(0.07763355,0.60365164){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.6\end{tabular}}}}%
\put(0.07763355,0.6812298){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.7\end{tabular}}}}%
\put(0.07763355,0.75869931){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.8\end{tabular}}}}%
\put(0.28907208,0.00953763){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\LARGE No. of compression runs\end{tabular}}}}%
\put(0.03330317,0.28051794){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\LARGE $J$ \quad $\operatorname{Bin}=4$\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/noise_bin1_new_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'noise_bin1_new_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{260.0113019bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78813465)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{noise_bin1_new_svg-tex.pdf}}%
     \put(0.22463697,0.0900267){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large Rain\end{tabular}}}}%
\put(0.43068496,0.0900267){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large Train\end{tabular}}}}%
\put(0.62812035,0.0900267){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large Airport\end{tabular}}}}%
\put(0.81116509,0.0900267){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large Exhibition\end{tabular}}}}%
\put(0.07789592,0.13875868){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.0\end{tabular}}}}%
\put(0.07789592,0.21659903){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.1\end{tabular}}}}%
\put(0.07789592,0.29443938){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.2\end{tabular}}}}%
\put(0.07789592,0.37227973){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.3\end{tabular}}}}%
\put(0.07789592,0.45001106){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.4\end{tabular}}}}%
\put(0.07789592,0.52785141){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.5\end{tabular}}}}%
\put(0.07789592,0.60569175){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.6\end{tabular}}}}%
\put(0.07789592,0.6835321){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.7\end{tabular}}}}%
\put(0.07789592,0.76126343){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{noise_bin1_new_svg-tex.pdf}}%
    \put(0.29364669,0.72703112){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large Jadhav [16]\end{tabular}}}}%
    \put(0.61885364,0.72703112){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large Chuchra [18]\end{tabular}}}}%
    \put(0.29364669,0.67884424){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large Zeng [20]\end{tabular}}}}%
    \put(0.61885364,0.67884424){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large Transf. encoder\end{tabular}}}}%
    \put(0.29364669,0.63065736){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large Moussa [21]\end{tabular}}}}%
    \put(0.61885364,0.63065736){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large  SigPointer\textsubscript{$\mathcal{C}_M$}\end{tabular}}}}%
    \put(0.29364669,0.58247047){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large SigPointer*\end{tabular}}}}%
    \put(0.39536244,0.00956987){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\LARGE Type of noise\end{tabular}}}}%
\put(0.03341572,0.28146599){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\LARGE $J$ \quad $\operatorname{Bin}=1$\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/noise_bin4_new_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'noise_bin4_new_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{260.0113019bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78813465)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{noise_bin4_new_svg-tex.pdf}}%
      \put(0.22463697,0.0900267){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large Rain\end{tabular}}}}%
   \put(0.43068496,0.0900267){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large Train\end{tabular}}}}%
   \put(0.62812035,0.0900267){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large Airport\end{tabular}}}}%
   \put(0.81116509,0.0900267){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large Exhibition\end{tabular}}}}%
   \put(0.07789592,0.13875868){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.0\end{tabular}}}}%
   \put(0.07789592,0.21659903){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.1\end{tabular}}}}%
   \put(0.07789592,0.29443938){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.2\end{tabular}}}}%
   \put(0.07789592,0.37227973){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.3\end{tabular}}}}%
   \put(0.07789592,0.45001106){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.4\end{tabular}}}}%
   \put(0.07789592,0.52785141){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.5\end{tabular}}}}%
   \put(0.07789592,0.60569175){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.6\end{tabular}}}}%
   \put(0.07789592,0.6835321){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.7\end{tabular}}}}%
   \put(0.07789592,0.76126343){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.8\end{tabular}}}}%
    \put(0.39536244,0.00956987){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\LARGE Type of noise\end{tabular}}}}%
    \put(0.03341572,0.28146599){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\LARGE $J$ \quad  $\operatorname{Bin}=4$\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/tts_05_bin1_new_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tts_05_bin1_new_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{260.18137335bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.89438931)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{tts_05_bin1_new_svg-tex.pdf}}%
  \put(0.14680961,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0\end{tabular}}}}%
  \put(0.31295658,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 1\end{tabular}}}}%
  \put(0.47910355,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 2\end{tabular}}}}%
  \put(0.64525051,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 3\end{tabular}}}}%
  \put(0.81139748,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 4\end{tabular}}}}%
  \put(0.97754445,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 5\end{tabular}}}}%
  \put(0.077845,0.14084695){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.0\end{tabular}}}}%
  \put(0.077845,0.21351582){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.1\end{tabular}}}}%
  \put(0.077845,0.28618469){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.2\end{tabular}}}}%
  \put(0.077845,0.35885356){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.3\end{tabular}}}}%
  \put(0.077845,0.43152243){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.4\end{tabular}}}}%
  \put(0.077845,0.5041913){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.5\end{tabular}}}}%
  \put(0.077845,0.57696912){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.6\end{tabular}}}}%
  \put(0.077845,0.64952904){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.7\end{tabular}}}}%
  \put(0.077845,0.72219791){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.8\end{tabular}}}}%
  \put(0.077845,0.79486678){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.9\end{tabular}}}}%
  \put(0.077845,0.86753565){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 1.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{tts_05_bin1_new_svg-tex.pdf}}%
    \put(0.6233518,0.82452416){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large Jadhav [16]\end{tabular}}}}%
    \put(0.6233518,0.76983184){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large Chuchra [18]\end{tabular}}}}%
    \put(0.6233518,0.71513953){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large Zeng [20]\end{tabular}}}}%
    \put(0.6233518,0.66044722){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large Transf. encoder\end{tabular}}}}%
    \put(0.6233518,0.60575491){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large Moussa [21]\end{tabular}}}}%
    \put(0.6233518,0.55106259){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large SigPointer\textsubscript{$\mathcal{C}_M$}\end{tabular}}}}%
    \put(0.6233518,0.49637028){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Large SigPointer*\end{tabular}}}}%
    \put(0.39946195,0.00956361){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\LARGE No. of splices\end{tabular}}}}%
    \put(0.03339388,0.33575641){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\LARGE $J$ \quad  $\operatorname{Bin}=1$\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/tts_05_bin2_new_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tts_05_bin2_new_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{260.18137335bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.89438931)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{tts_05_bin2_new_svg-tex.pdf}}%
    \put(0.14680961,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0\end{tabular}}}}%
   \put(0.31295658,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 1\end{tabular}}}}%
   \put(0.47910355,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 2\end{tabular}}}}%
   \put(0.64525051,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 3\end{tabular}}}}%
   \put(0.81139748,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 4\end{tabular}}}}%
   \put(0.97754445,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 5\end{tabular}}}}%
   \put(0.077845,0.14084695){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.0\end{tabular}}}}%
   \put(0.077845,0.21351582){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.1\end{tabular}}}}%
   \put(0.077845,0.28618469){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.2\end{tabular}}}}%
   \put(0.077845,0.35885356){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.3\end{tabular}}}}%
   \put(0.077845,0.43152243){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.4\end{tabular}}}}%
   \put(0.077845,0.5041913){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.5\end{tabular}}}}%
   \put(0.077845,0.57696912){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.6\end{tabular}}}}%
   \put(0.077845,0.64952904){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.7\end{tabular}}}}%
   \put(0.077845,0.72219791){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.8\end{tabular}}}}%
   \put(0.077845,0.79486678){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.9\end{tabular}}}}%
   \put(0.077845,0.86753565){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 1.0\end{tabular}}}}%
    \put(0.39946195,0.00956361){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\LARGE No. of splices\end{tabular}}}}%
    \put(0.03339388,0.33575641){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\LARGE $J$ \quad  $\operatorname{Bin}=2$\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/tts_05_bin3_new_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tts_05_bin3_new_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{260.18137335bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.89438931)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{tts_05_bin3_new_svg-tex.pdf}}%
     \put(0.14680961,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0\end{tabular}}}}%
   \put(0.31295658,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 1\end{tabular}}}}%
   \put(0.47910355,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 2\end{tabular}}}}%
   \put(0.64525051,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 3\end{tabular}}}}%
   \put(0.81139748,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 4\end{tabular}}}}%
   \put(0.97754445,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 5\end{tabular}}}}%
   \put(0.077845,0.14084695){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.0\end{tabular}}}}%
   \put(0.077845,0.21351582){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.1\end{tabular}}}}%
   \put(0.077845,0.28618469){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.2\end{tabular}}}}%
   \put(0.077845,0.35885356){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.3\end{tabular}}}}%
   \put(0.077845,0.43152243){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.4\end{tabular}}}}%
   \put(0.077845,0.5041913){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.5\end{tabular}}}}%
   \put(0.077845,0.57696912){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.6\end{tabular}}}}%
   \put(0.077845,0.64952904){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.7\end{tabular}}}}%
   \put(0.077845,0.72219791){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.8\end{tabular}}}}%
   \put(0.077845,0.79486678){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.9\end{tabular}}}}%
   \put(0.077845,0.86753565){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 1.0\end{tabular}}}}%
   \put(0.39946195,0.00956361){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\LARGE No. of splices\end{tabular}}}}%
   \put(0.03339388,0.33575641){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\LARGE $J$ \quad  $\operatorname{Bin}=3$\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/tts_05_bin4_new_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tts_05_bin4_new_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{260.18137335bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.89438931)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{tts_05_bin4_new_svg-tex.pdf}}%
    \put(0.14680961,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0\end{tabular}}}}%
  \put(0.31295658,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 1\end{tabular}}}}%
  \put(0.47910355,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 2\end{tabular}}}}%
  \put(0.64525051,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 3\end{tabular}}}}%
  \put(0.81139748,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 4\end{tabular}}}}%
  \put(0.97754445,0.09214683){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 5\end{tabular}}}}%
  \put(0.077845,0.14084695){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.0\end{tabular}}}}%
  \put(0.077845,0.21351582){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.1\end{tabular}}}}%
  \put(0.077845,0.28618469){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.2\end{tabular}}}}%
  \put(0.077845,0.35885356){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.3\end{tabular}}}}%
  \put(0.077845,0.43152243){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.4\end{tabular}}}}%
  \put(0.077845,0.5041913){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.5\end{tabular}}}}%
  \put(0.077845,0.57696912){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.6\end{tabular}}}}%
  \put(0.077845,0.64952904){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.7\end{tabular}}}}%
  \put(0.077845,0.72219791){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.8\end{tabular}}}}%
  \put(0.077845,0.79486678){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 0.9\end{tabular}}}}%
  \put(0.077845,0.86753565){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large 1.0\end{tabular}}}}%
  \put(0.39946195,0.00956361){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\LARGE No. of splices\end{tabular}}}}%
  \put(0.03339388,0.33575641){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\LARGE $J$ \quad  $\operatorname{Bin}=4$\end{tabular}}}}}%
  \end{picture}%
\endgroup%

